On the Side Effects of Automation in IoT: Complacency and Comfort vs. Relapse and Distrust

Automation through IoT brings with it a whole new set of philosophical and ethical implications that we barely began to address. However, it is widely considered by many scholars as the panacea to overcoming the majority of societal issues. The case of energy efficiency as an action for tackling climate change is not different: demand-response proposals or occupancy-driven energy management systems crowd the current research agenda on energy efficiency. However, there are still very few studies that have reported the effects of automation in the mid or long term beyond energy reduction (e.g. emotional feelings derived to interact with automation, complacency to the devices or perceived value of the automation throughout the time). In this workshop article, we report scientific evidence of a study conducted in ten workplaces during more than one year where we found that automating some electronic devices of common use (i.e. moving away or preventing subjects from the control of these devices) in favour of comfort and energy efficiency, is associated with a reduction of the users' confidence in science and technology as a mean to solve all environmental current problems and reduce the willingness of people to act in favor of the environment.

==> imgs/participantes_pre_post.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'participantes_pre_post.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1564.25303198bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54259507)%
    \put(0,0){\includegraphics[width=\unitlength]{fig/chap6/participantes_pre_post.pdf}}%
    \put(0.23748792,0.49556824){\color[rgb]{0.49803922,0.49803922,1}\makebox(0,0)[lb]{\smash{81px}}}%
    \put(0.70098095,0.49556824){\color[rgb]{1,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{48px}}}%
  \end{picture}%
\endgroup%

